Individual or collective treatments: how to target antimicrobial use to limit the spread of \textit{Mannheimia haemolytica} among beef cattle?

The overuse of antibiotics has become a major global concern due to its role in diminishing treatment effectiveness and positively selecting antibiotic-resistant bacterial strains. This issue is particularly important in the beef cattle sector, where Bovine Respiratory Diseases (BRD) impose significant economic and welfare burdens. BRD are complex, multifactorial conditions primarily affecting young calves and feedlot cattle, caused by a combination of viral and bacterial pathogens, environmental factors, and stressors. Despite efforts to reduce antimicrobial use (AMU), the cattle production system remains heavily reliant on antibiotics to control BRD, often through the implementation of collective treatments to prevent outbreaks. This study aimed at evaluating the impact of various treatment practices on the spread of BRD, specifically focusing on criteria for implementing collective treatments. Using a mechanistic stochastic model, we simulated the spread of \textit{Mannheimia haemolytica} in a multi-pen fattening operation under sixteen different scenarios, considering pen composition, individual risk levels, and treatment strategies. Our findings suggest that an alternative criterion for collective treatments based on the speed of the disease spread, could reduce BRD incidence and AMU more effectively than conventional methods. This research highlights the importance of responsible treatment practices and the potential benefits of novel criteria for collective treatment strategies in improving animal health. Moreover, it emphasizes the need for transparency on the exposure to risk factors along the production chain.

==> admin-update.txt <==
###### To do when update of the package by Centre Mersenne ######


#####in cedram-PCJ.sty#####
#add lines ~9 
#after \RequirePackage{fancyhdr}
\RequirePackage{lineno}

#added lines ~22-23
#after \def\currentjournaltitle{Peer Community Journal}
\def\thePCIcorresp{UNKNOWN}
\newcommand{\PCIcorresp}[1]{\def\thePCIcorresp{#1}}

#comment lines ~44-46
%\fancyfoot{}
%\fancyfoot[L]{\color{PCIdark}\publname, Vol.\ \currentvolume\ (\currentyear), article \thearticle}
%\fancyfoot[R]{\color{PCIdark}\url@sfstyle\printDOI}

#comment line ~101
%    \NewDocumentCommand {\PCIcorresp} {v} {\seq_put_right:Nn \cdr_corresp_seq {#1}}

#add line ~134 after \ifcdr@pagedegarde
    \linenumbers

######Use previous PCJ-pagedegarde.tex
######Use previous PCJ-sample.tex
######Use previous PCJ-sample.bib




